Applications And Potentials Of Intelligent Swarms For Magnetospheric Studies

Earth's magnetosphere is vital for today's technologically dependent society. To date, numerous design studies have been conducted and over a dozen science missions have own to study the magnetosphere. However, a majority of these solutions relied on large monolithic satellites, which limited the spatial resolution of these investigations, as did the technological limitations of the past. To counter these limitations, we propose the use of a satellite swarm carrying numerous and distributed payloads for magnetospheric measurements. Our mission is named APIS (Applications and Potentials of Intelligent Swarms), which aims to characterize fundamental plasma processes in the Earth's magnetosphere and measure the effect of the solar wind on our magnetosphere. We propose a swarm of 40 CubeSats in two highly-elliptical orbits around the Earth, which perform radio tomography in the magnetotail at 8-12 Earth Radii (RE) downstream, and the subsolar magnetosphere at 8-12RE upstream. In addition, in-situ measurements of the magnetic and electric fields, plasma density will be performed by on-board instruments. In this article, we present an outline of previous missions and designs for magnetospheric studies, along with the science drivers and motivation for the APIS mission. Furthermore, preliminary design results are included to show the feasibility of such a mission. The science requirements drive the APIS mission design, the mission operation and the system requirements. In addition to the various science payloads, critical subsystems of the satellites are investigated e.g., navigation, communication, processing and power systems. We summarize our findings, along with the potential next steps to strengthen our design study.

==> APIS Acta revision/README.txt <==
This is an unofficial LaTeX2e style and template for the International
Astronautical Congress (IAC). I took some liberties from the version
distributed by the IAF secretariat.

I have not yet dealt with the citations, but the IAC doesn't provide any
bibliography guidelines.

Feel free to use or modify this template, but please consider it to be
distributed under the BSD 2-clause license. In other words, don't remove
the attribution or this README.

John O. Woods, Ph.D.
West Virginia University Applied Space Exploration Laboratory
john.o.woods@gmail.com

This is a latex template for International Astronautical Congress (IAC) 
2018. It has been modified from John O. Woods, Ph.D. (West Virginia 
University Applied Space Exploration Laboratory, john.o.woods@gmail.com).

Compile sequence: 
	- xelatex example (should work with pdflatex as well)
	- bibtex example (reference enviroment)
	- makeglossaries example (nomenclature & symbols)
	- xelatex example
	- xelatex example

Stuff to do: 
  - Update the authors in IACauthor, to include description in the bottom 
    using table-notes environment. 


==> README.txt <==
This is an unofficial LaTeX2e style and template for the International
Astronautical Congress (IAC). I took some liberties from the version
distributed by the IAF secretariat.

I have not yet dealt with the citations, but the IAC doesn't provide any
bibliography guidelines.

Feel free to use or modify this template, but please consider it to be
distributed under the BSD 2-clause license. In other words, don't remove
the attribution or this README.

John O. Woods, Ph.D.
West Virginia University Applied Space Exploration Laboratory
john.o.woods@gmail.com

This is a latex template for International Astronautical Congress (IAC) 
2018. It has been modified from John O. Woods, Ph.D. (West Virginia 
University Applied Space Exploration Laboratory, john.o.woods@gmail.com).

Compile sequence: 
	- xelatex example (should work with pdflatex as well)
	- bibtex example (reference enviroment)
	- makeglossaries example (nomenclature & symbols)
	- xelatex example
	- xelatex example

Stuff to do: 
  - Update the authors in IACauthor, to include description in the bottom 
    using table-notes environment. 

